Nonparametric Representation of Neutron Star Equation of State Using Variational Autoencoder

We introduce a new nonparametric representation of the neutron star (NS) equation of state (EoS) by using the variational autoencoder (VAE). As a deep neural network, the VAE is frequently used for dimensionality reduction since it can compress input data to a low-dimensional latent space using the encoder component and then reconstruct the data using the decoder component. Once a VAE is trained, one can take the decoder of the VAE as a generator. We employ 100,000 EoSs that are generated using the nonparametric representation method based on \citet{2021ApJ...919...11H} as the training set and try different settings of the neural network, then we get an EoS generator (trained VAE's decoder) with four parameters. We use the mass\textendash{}tidal-deformability data of binary neutron star (BNS) merger event GW170817, the mass\textendash{}radius data of PSR J0030+0451, PSR J0740+6620, PSR J0437-4715, and 4U 1702-429, and the nuclear constraints to perform the joint Bayesian inference. The overall results of the analysis that includes all the observations are $R_{1.4}=12.59^{+0.36}_{-0.42}\,\rm km$, $\Lambda_{1.4}=489^{+114}_{-110}$, and $M_{\rm max}=2.20^{+0.37}_{-0.19}\,\rm M_\odot$ ($90\%$ credible levels), where $R_{1.4}$/$\Lambda_{1.4}$ are the radius/tidal-deformability of a canonical $1.4\,\rm M_\odot$ NS, and $M_{\rm max}$ is the maximum mass of a non-rotating NS. The results indicate that the implementation of the VAE techniques can obtain the reasonable results, while accelerate calculation by a factor of $\sim$ 3\textendash10 or more, compared with the original method.

==> reply.txt <==

Dear Editor,

Thank you very much for sending us the referees' report on our 
manuscript. We have revised our manuscript accordingly and the referees' 
suggestions have been properly addressed or extensively explained (see 
below for the detailed reply). The revisions are in bold face. Hopefully 
this version could be found suitable for publication in ApJ.

Best wishes,

Ming-Zhe Han, Shao-Peng Tang and Yi-Zhong Fan

-----------Reply to the referee's comments------------

>Reviewer #1:

>This paper attempts to constrain the dense matter equation of state 
>from observations of neutron stars using a neural network technique 
>producing a non-parametric representation. The results seem compatible 
>with other attempts with different techniques. The technique presented 
>here represents a viable alternative to that introduced by Landry and 
>Essick.

Thanks a lot for the generally positive comments.

>----- Questions:

>However, the description of the variable auto-encoder is terse, making 
>it difficult for a non-specialist to understand or implement the 
>algorithm. For example, it is stated that the EOS is represented by a 
>128 dimension EOS table. What produces this number of dimensions? Is it 
>the number of values of w_1i, w_2i, b_i and B? Examination of the 
>previous publication (Han et al. 2021) does not offer illumination. 
>Since there are 10 nodes, I can count 31 parameters. Furthermore, the 
>authors state that after using the variable auto-encoder, the EOS is 
>described by only four parameters, z_1-4. That should be explained in 
>more detail. Perhaps a simple example can be described in an appendix 
>to make this clear. Some attempt should be made to indicate what each 
>of the latent parameters describe.

The number of dimensions 128 means the resolution of the EoS table (not 
the number of FFNN parameters, w_1i, w_2i, b_i, and B), which is a 
plausible choice that concerns the computational costs and the 
effectiveness of representing the NS EoS. Regarding the four-dimensional 
latent variables, we have added more details about them in the revised 
version of our manuscript (please see Sec. 2.3).

>Since the method presented here is a slight variation of that presented 
>in Han et al. 2021, there should be a discussion of how this variation 
>affected the previous results. Furthermore, all non-parametric 
>representations contain inherent biases from the choice of priors. For 
>example, the method of Reed and Essick biases towards large sound 
>speeds since the logarithmic function phi naturally favors sound speeds 
>close to light speed. What biases are therefore introduced by the 
>authors' choice of the sigmoid function?

We have added some discussions about the variation of the method and its 
influence on our results in Sec. 2.1. As for the bias of the priors, 
a discussion about it can be found in appendix A of Han et al. 2022 
(arXiv:2207.13613). The FFNN model with the sigmoid function can 
generate the EoS with a flat change like pure hadronic or the crossover 
from hadronic to quarkyonic matter, while the FFNN model with the 
hyperbolic tangent function (another choice of activation function) can 
generate the EoS with a sharp change like strong first-order phase 
transition.

>In conclusion, the results presented are compatible with those of other 
>methods, and seems to represent significant advances over them in terms 
>of computational speed. But it is difficult to interpret how the 
>results depend on assumed priors, such as the use of a sigmoid function 
>or the use of sound speed instead of phi. It should also be recognized 
>that each of the observation sets employed have their own sets of 
>biases. For example, Miller et al. assumed a very large range for the 
>radius prior compared to Riley et al., which affects the means and 
>standard deviations of the inferred radii for PSR J0470 and J0030. 
>Similarly, analysis of GW170817 usually assumes a uniform prior in 
>Lambda; however, a uniform prior in radii would be more compatible with 
>a prior that is uniform in log Lambda, which would decrease the mean 
>estimated radius. At the same time, introduction of a lower limit of 
>the Lambda prior from neutron matter theory, such as the unitary gas 
>conjecture, would reverse this trend. The other observations used also 
>have biases introduced by choices of interstellar absorption and spot 
>shapes and sizes. How do these biases affect the results? Are they 
>small compared to the inherent bias of the described method, or are 
>they much larger? Is it possible to see how each individual 
>observational data set influences the final results?

The use of the sigmoid function has been explained in the last question. 
And the reason for using sound speed instead of phi can be found in 
Sec. 2.1. Thank you very much for telling us about the biases arising 
from the employing of multiple observation data. GW170817 is so far the 
unique gravitational wave event that can shed meaningful constraint on 
EoS. Giving the relatively large uncertainty of the inferred neutron 
star radii, the possible bias introduced by some prior assumption may 
not be serious and has not been taken into account in the EoS 
reconstruction studies. As for the NICER data, there are two independent 
measurements for each pulsar. As shown previously, the reconstructed 
EoSs are rather similar for adopting different measurements (e.g., 
Jiang et al. 2020). That is why in this work we just take the 
measurements from Riley et al. (2019, 2021). Nevertheless, we agree that 
for the future event with the increased precision, how to take into 
account the bias mentioned by the referee should be extensively 
examined. For the current data set, we simply follow the treatments in 
the literature. 

As for the effects of each individual observation data, we have already 
shown the cumulative observational constraints (Pulsar, Nuclear, GW, and 
PSR J0030+0451) on the EoS in Han et al. 2021. In this work, we added 
three additional observations compared to Han et al. 2021, and we do not 
show similar cumulative results, since it will be hard to clearly show 
too many elements in a single figure. Therefore we just divide the 
results into two groups.

>But my major concern is simply that it is very difficult for a 
>non-specialist to understand the algebraic steps involved in the 
>underlying techniques, and I think more explanations and examples be 
>included for clarification before publication is considered.

Thanks a lot for the suggestion, we have added more explanations 
in Sec. 2.3.

>Reviewer #2:

>This manuscript proposes a Bayesian analysis of NS astrophysical data 
>with a non-parametric EoS representation. The study is a follow up of a 
>previous paper, Han, M.-Z., Jiang, J.-L., Tang, S.-P., & Fan, Y.-Z. 
>2021, ApJ, 919, 11 (Han2021), where the non-parametric EoS generator 
>via feed-forward neural networks was first introduced. 

>To guarantee the full generality of the representation, the EoS 
>generator presented in Han2021 depends on a large number of parameters, 
>and it is very clear that a full sampling of this high-dimension 
>parameter space is hard to obtain. The improvement of the present work 
>with respect to Han2021 consists in the fact that the EoS models of 
>Han2021 are only used to train the network, and the posterior EoS 
>generation is done using a neural network technique known as the 
>variational auto-encoder, conceived for dimensionality reduction. Not 
>being an expert in deep generative models, I cannot fully judge the 
>soundness of the VAE in general, and of the authors implementation in 
>particular. The idea is however certainly very interesting and the 
>results are in reasonable agreement with the ones of previous papers. 
>In particular, the relative tight constraint obtained on the maximum 
>mass (Mmax=2.3+0.3-0.21) with such an agnostic model is extremely 
>interesting for hadron physicists, because this quantity is known to be 
>very sensitive to the different hypotheses on the internal structure of 
>NS.

>The work of the authors can be essentially seen as an alternative 
>technique with respect to the popular and powerful non-parametric EoS 
>representation by Landry and Essick based on gaussian processes. The 
>general philosophy of the two approaches is the same, and the relative 
>advantages and disadvantages of the two methods are essentially 
>technical (number of hyper-parameters, MC technique to calculate the 
>posterior distributions). 

>This referee does not think that one of the two methods is 
>intrinsically superior, but it is certainly interesting and important 
>to have different alternative schemes of non-parametric EoS generators 
>in order to check the reliability of the results. The present paper is 
>very clearly written and the quality of figures and tables is 
>excellent.

Thanks a lot for the generally positive comments.

>----- Questions:

>The only basic criticism I have is the following:
>the results are compatible, but quite different from the previous 
>authors' work Han2021 (figure 4). It is not clear how much of this 
>difference is due to the different constraints used in the two papers, 
>and how much is due to the effect of the new VAE technique used to 
>generate the EoS models introduced here. Since the introduction of the 
>VAE to overcome the well-known problem of an exhaustive sampling of a 
>very large parameter space is the main point of the paper, I feel this 
>point should be addressed in greater detail.

Thanks a lot for the nice advice; 
we have reproduced the results. In the revised version, we use the same 
constraints and observation data for the two models, i.e., the FFNN 
model developed in Han et al. 2021 and the VAE model developed in this 
work.

>Apart from this main point, some minor modifications are also needed in 
>my opinion prior to publication:
>1) a non-negligible difference is seen in the posterior distributions 
>of physical quantities (figs.3 and 4) when the two extra radius 
>measurements 4U 1702-429 and PSR J0437-4715 are introduced in the 
>constraints. Could the authors comment the physical reasons behind this 
>difference? A figure or table summarizing the observations used to 
>constrain the EoS would probably be helpful for the reader.

We have added the mass-radius information in Figure. 4. This difference 
is because the radii of 4U 1702-429 and PSR J0437-4715 are relatively 
larger, and their measurement uncertainties are smaller, which will 
shift the M-R curve to larger radii and shrink the range of M-R.

>2) in a neural networks approach to the EoS, since no physical 
>information on the EoS (except stability and causality) is introduced, 
>in principle the final output might depend on the training set, if this 
>latter does not exhaust the (very large) parameter space. How are the 
>results modified if, say, only one half of the 100000 models from 
>Han2021 are used for the training step?

We have tried serval different size of training set, i.e., 100k, 50k, 
20k, 10k, and 5k, and compared the results. We find that the results are 
almost unchanged. However, as the size of the training set decreases the 
boundary of the posterior, especially the sound speed, becomes unsmooth. 
The results are shown in the figure, "different_size_training_set.pdf".

>3) it is stated in the introduction that Markov chain Monte-Carlo 
>cannot be performed easily with gaussian processes. This is not fully 
>correct, see Titsias, M., Rattray, M., & Lawrence, N. (2011). Markov 
>chain Monte Carlo algorithms for Gaussian processes. In D. Barber, 
>A. Cemgil, & S. Chiappa (Eds.), Bayesian Time Series Models 
>(pp. 295-316). Cambridge University Press.

Thanks for pointing this incorrect statement out. 
We have rephrased it in the revised version.

>4) The implementation of the VAE is the main point of the paper. It is 
>stated that this technique is widely used, but not a single reference 
>is given! References and examples of applications are clearly needed, 
>especially considering that the paper is for an astrophysics journal, 
>where readers might not be familiar with sophisticated machine learning 
>techniques.

We have added some related references.

>Reviewer #3:
>In this paper, the authors attempt to reduce the dimensionality of the 
>EoS data by using VAE, where the EoS data is generated by another 
>neural network. The standard way of doing dimensionality reduction is 
>PCA, and if it fails, one goes to the next level which is the 
>autoencoder (a linear autoencoder is equivalent to PCA). However, the 
>authors skip these two levels altogether and turn to the more 
>sophisticated variational autoencoder (VAE). The dimensionality 
>reduction motivation here is suspicious, or at least inadequate. The 
>authors should at least perform a PCA analysis, and compare the 
>percentage of data variance explained by top 4 principal components, 
>with those explained by the 4 latent variables in the VAE method.

Since the AE is an enhanced non-linear version of PCA, we only explain 
why we do not use the AE. The AE is a deterministic model, and we can 
only get the set of the feature vectors in the feature space encoded 
from the training set. In most cases, these feature vectors are sparse, 
which means if we randomly draw a feature vector, it will probably 
correspond to a meaningless sample. This is not what we want. However, 
the VAE is a probabilistic model. By adding the regularization term in 
the loss function, we can force the feature vectors in feature space to 
obey a known distribution (standard normal distribution in this work), 
and the feature vectors are dense. Therefore, if we draw a feature 
vector in the feature space randomly, it will almost always correspond 
to a meaningful sample. So we decide to use the VAE model rather than VE 
or PCA.

>Another obvious question is, since the data is simulated with a FFNN to 
>begin with, why not just try to reduce the number of output variables 
>from the EoS FFNN? Or do the 128 variables all have physical 
>significance that one cares about?

The NS EoS is the pressure as a function of energy density or rest-mass 
density, so we want to develop a model to fit this function. The 
phenomenological EoS models can be divided into two main categories, the 
piecewise models and the spectral expansion models. Our model belongs to 
the spectral expansion models, the EoS can be expanded with the FFNN 
function basis in our model. Once the EoS is constructed, we need to 
solve the TOV equations to get the mass-radius curve. Since it is too 
complicated to solve it analytically, we usually solve it numerically 
with a tabulated EoS. The resolution of the EoS table is the number of 
output variables. Between the tabulated points of the EoS, we use a 
simple physical model to interpolate. If we reduce the resolution of the 
EoS table to, for instance, four or a little more, the model will become 
a piecewise model, which is not what we want.

>A common way to reduce the size of latent space is to add 
>regularization, say L1 loss on the norm of the latent space. The 
>authors did not try to regularize the latent space and simply reported 
>the achievable loss on each latent dimension, which is not the best 
>practice.

Thanks a lot for the nice advice. We think the number of dimensions 4 is 
small enough compared to the original 31. Anyway, your suggestion is a 
better choice. We plan to try it in a future work.

>Figure 3 caption is uninformative. The top 4 rows are not very useful, 
>and the bottom three rows the authors did not mention whether they keep 
>all latent variables fixed while traversing one of them in each figure. 
>The authors also did not attempt to compare the latent variables with 
>physical meaning, or at least show some connections between them. The 
>latent space, in this case, is rather uninterpretable.

Actually, the purpose of Figure. 3 is to compare the latent variables 
with physical meaning. In this figure, we do not keep all latent 
variables fixed while traversing one of them in each figure, we just 
show the 2-D joint distributions of the posteriors, including the latent 
variables and some NS bulk properties.

>Data Editor's review:
>One of our data editors has reviewed your initial manuscript submission 
>and has the following suggestion(s) to help improve the data, software 
>citation and/or overall content. Please treat this as you would a 
>reviewer's comments and respond accordingly in your report to the 
>science editor. Questions can be sent directly to the data editors at 
>dataeditors@aas.org.

>Please use the Zenodo DOI for footnote number 2, 
>https://doi.org/10.5281/zenodo.4697625. 
>This helps with discovery and longevity.

Thanks for the suggestion; we have corrected the link in the 
revised version.

--------

In summary, all your suggestions have been properly addressed. 
Hopefully the current improved version could be found suitable 
for publication.

Kind regards,

Ming-Zhe Han, Shao-Peng Tang and Yi-Zhong Fan

